Odor Descriptor Understanding through Prompting

Embeddings from contemporary natural language processing (NLP) models are commonly used as numerical representations for words or sentences. However, odor descriptor words, like "leather" or "fruity", vary significantly between their commonplace usage and their olfactory usage, as a result traditional methods for generating these embeddings do not suffice. In this paper, we present two methods to generate embeddings for odor words that are more closely aligned with their olfactory meanings when compared to off-the-shelf embeddings. These generated embeddings outperform the previous state-of-the-art and contemporary fine-tuning/prompting methods on a pre-existing zero-shot odor-specific NLP benchmark.

==> figures/improvement_by_desc.csv <==
,DirSem,MinedPrompt,Improvement
citrus,0.5821180826505211,0.5300500488337332,-0.05206803381678793
lemon,0.2817156697440713,-0.029178291493771765,-0.3108939612378431
grapefruit,0.5091105005421446,-0.24386358223390095,-0.7529740827760455
orange,0.6555275946332869,0.2399113430791462,-0.4156162515541407
fruity,0.626921255618938,0.734450849530983,0.10752959391204508
pineapple,0.6543339888638968,0.012478460906667928,-0.6418555279572289
grape,0.4390467208827594,-0.0526081276910728,-0.49165484857383224
strawberry,0.5452729112057736,0.2886489474909893,-0.2566239637147843
apple,-0.12965506310658467,0.18976440566490824,0.3194194687714929
pear,0.7674027952827608,0.5123787243943433,-0.2550240708884175
cantaloupe,0.723370081753655,-0.01335641101098667,-0.7367264927646417
peach,0.7658762619553469,0.47856381028889855,-0.2873124516664483
banana,0.6589229957408286,0.2239393329615813,-0.43498366277924727
floral,0.702943252928845,0.5485582277625165,-0.15438502516632846
rose,0.49901537158773207,0.06368030446600641,-0.43533506712172565
violets,0.27272879705058634,-0.004757985822614199,-0.27748678287320055
lavender,0.19765320124670555,-0.04980565219793272,-0.24745885344463825
cologne,-0.1466774847903577,-0.0448661421681419,0.10181134262221579
musk,0.14052412333924483,0.1990719670393868,0.05854784370014196
perfumery,-0.3150515610846246,0.5510731205231215,0.8661246816077461
fragrant,0.43439744365326155,0.6265996169333696,0.19220217328010808
aromatic,0.046104864292277524,0.6164411862694903,0.5703363219772127
honey,0.6562732726877512,0.6834357546981816,0.027162482010430478
cherry,0.6798004678384831,0.4761502524230148,-0.20365021541546835
almond,0.3737048940399663,0.34140052688922823,-0.03230436715073809
acetone,0.35716379387566966,0.49994233418281236,0.1427785403071427
nutty,0.007950727802945642,0.034822004109783734,0.026871276306838093
spicy,0.4313923892188314,0.4311956399754565,-0.00019674924337487187
clove,0.13289867592493068,0.17741564748598893,0.044516971561058244
cinnamon,0.5390938063373774,0.3974345407890414,-0.14165926554833597
laurel,0.3202408455264489,-0.41526911112522547,-0.7355099566516743
tea,0.31313384228757557,-0.38458963630912935,-0.6977234785967049
seasoning,0.4410357143670668,0.4575735950868538,0.016537880719787013
pepper,0.5093888195746621,0.4106125399574901,-0.098776279617172
peppers,-0.030841846933123192,0.19234502306304635,0.22318686999616955
dill,0.2637050369181199,0.17302935327353156,-0.09067568364458836
caraway,0.1803595622809782,0.024464861726460344,-0.15589470055451785
cognac,-0.1958958028042042,-0.03920327621118602,0.1566925265930182
resinous,-0.11667802458448029,-0.23909303577690358,-0.12241501119242329
cedarwood,0.07991455747409983,0.06134561398118479,-0.018568943492915033
mothballs,-0.12676105252124992,-0.2064898887205237,-0.07972883619927379
peppermint,0.10487748148985425,-0.35723747933686173,-0.462114960826716
camphor,0.2421599557932409,-0.4284162687824787,-0.6705762245757196
eucalyptus,-0.22363337413773526,0.07755150672638145,0.3011848808641167
chocolate,0.5804128922537616,0.6074116602964169,0.02699876804265533
vanilla,0.6826616444351806,0.6325951424303005,-0.050066502004880165
sweet,0.7995016726617754,0.7995016726617751,-3.3306690738754696e-16
maple,0.41576274321927686,0.38741565670310146,-0.0283470865161754
caramel,0.6803135945417742,0.12981553466892928,-0.550498059872845
malty,0.6135036275571766,0.4491867074648939,-0.16431692009228266
raisins,0.5021871992900865,-0.3917458896328307,-0.8939330889229171
molasses,0.41054596566633783,-0.2791548030638739,-0.6897007687302117
coconut,0.4290144715562573,0.2856688439441818,-0.14334562761207553
anise,-0.1712434354928522,-0.294597230016372,-0.1233537945235198
alcoholic,-0.06259261328482556,-0.18018413193279703,-0.11759151864797147
gasoline,0.4521619858893027,0.25116560619299316,-0.2009963796963095
turpentine,0.06417315526652137,-0.06902883370424856,-0.13320198897076993
geranium,0.42051858108564383,0.2381121504309144,-0.18240643065472942
celery,0.0035290181192921943,0.08817797500111932,0.08464895688182712
weeds,0.15706494380510153,0.11674624484782725,-0.040318698957274274
grass,0.5235824266161339,0.5235824266161341,2.220446049250313e-16
herbal,0.26341550800751506,-0.1308434124848851,-0.3942589204924002
cucumber,-0.11298135539351326,0.2772150943560063,0.3901964497495195
hay,0.23380955268889528,0.023482847524402314,-0.21032670516449298
grainy,-0.10120470045337168,-0.11016202790386882,-0.00895732745049714
yeasty,0.7043037221977001,0.7258986182559103,0.02159489605821019
bakery,0.6487993229028189,0.6487993229028187,-2.220446049250313e-16
fermented,0.7953158587428945,0.4115980101404088,-0.38371784860248564
beery,0.11643187627130885,-0.010843214151236295,-0.12727509042254515
soapy,-0.19523633033575183,-0.32818922582732524,-0.1329528954915734
leather,0.1057084560437703,-0.26877117315738164,-0.37447962920115196
cardboard,-0.05656700048207176,0.10133653204293656,0.15790353252500833
rope,0.45181147242651715,0.008872449932056227,-0.44293902249446093
stale,0.5346386777399345,0.4648516571156015,-0.06978702062433295
musty,0.5117717131209887,0.1978707705705428,-0.31390094255044587
potatoes,-0.23058716663835913,0.248693316717364,0.47928048335572315
mouse,-0.4056160623802466,0.5115387025912874,0.917154764971534
mushroom,0.09692532426645822,0.010827660669620388,-0.08609766359683783
peanuts,-0.17580610552544937,-0.039416696873409346,0.13638940865204002
beany,0.025898055487764523,0.18624161488212657,0.16034355939436204
eggy,0.22297763288595976,0.3455213084952711,0.12254367560931131
bark,-0.02795445792002166,-0.17028170773775458,-0.14232724981773293
cork,0.3039756962990174,0.027952054787606293,-0.27602364151141107
smoky,0.08205118527505004,-0.16488695107598175,-0.2469381363510318
incense,0.002029723521485426,0.05038175013198854,0.04835202661050311
coffee,0.18426035286928188,0.2942465207560109,0.10998616788672899
tar,0.1447369825550991,-0.15378325333789947,-0.2985202358929986
creosote,0.17363332966334644,-0.037486924239736916,-0.21112025390308337
carbolic,0.09700566059161957,-0.32816942886856937,-0.42517508946018895
medicinal,0.5117473941032249,0.32284766480052074,-0.18889972930270416
chemical,0.5512186226618461,0.5512186226618462,1.1102230246251565e-16
bitter,-0.21538538042597674,-0.32341559140174303,-0.10803021097576629
pungent,0.27799058260256765,0.1733672834435332,-0.10462329915903446
vinegar,0.5002239295435092,0.7694806149547373,0.26925668541122805
sauerkraut,0.7907380023278023,0.6289486924949753,-0.16178930983282702
ammonia,0.2333466973699586,0.23334669736995903,4.163336342344337e-16
urine,0.5548750172414818,0.6205533767435185,0.06567835950203671
urine,0.5002439889521888,0.5862333005002018,0.08598931154801304
fishy,0.2545670974153869,0.27639236950402707,0.021825272088640157
kipper,0.24205924585820668,0.257454999026463,0.015395753168256338
semen,0.3660222282070152,0.5650456232985085,0.1990233950914933
rubber,0.31849354175862454,-0.07950711590093246,-0.398000657659557
sooty,0.15563916007622763,0.2017465632231347,0.04610740314690706
kerosene,0.27359107455007947,0.2616838690727748,-0.011907205477304672
oily,0.16733842403503196,0.024060624772400285,-0.14327779926263168
buttery,0.5341956695282074,0.5291237463245572,-0.0050719232036502415
paint,0.42122243691220607,-0.12427942429022412,-0.5455018612024302
varnish,0.21918646402123534,0.2672963943303234,0.04810993030908803
popcorn,-0.1247207646682895,0.06227696681434522,0.1869977314826347
meaty,-0.1261469511730824,0.2353681391769595,0.3615150903500419
soupy,0.016342384695711035,0.27163512165926457,0.25529273696355353
rancid,0.8354836170949593,0.7681833290709443,-0.067300288024015
sweaty,0.8090811689090777,0.8090811689090783,6.661338147750939e-16
cheesy,-0.13121871911999713,-0.0922306579287131,0.038988061191284035
methane,0.1617192143185471,0.029447655393946483,-0.13227155892460063
sulfurous,0.40723982974667866,0.33978739911971967,-0.06745243062695899
garlic,0.7702613778101536,0.7702613778101539,3.3306690738754696e-16
metallic,0.07747072981467998,-0.27539339384931916,-0.3528641236639991
blood,-0.36948226182763616,0.4540671079904098,0.8235493698180459
animal,-0.1685605711949053,0.26893413719147075,0.43749470838637605
sewer,0.5560773125989752,0.6334998434579315,0.07742253085895634
putrid,0.7961487897596632,0.712275896152161,-0.08387289360750216
fecal,0.6899317696220368,0.6410065311623995,-0.048925238459637366
cadaverous,0.7247908847195746,0.6897517300807583,-0.03503915463881635
sickening,-0.0009320738331763718,0.6782889606108808,0.6792210344440572
powdery,-0.2487364519863628,-0.13022374095991981,0.11851271102644298
chalky,-0.1846099079506762,-0.1035244040691465,0.0810855038815297
light,0.1602975431681974,0.670634752673367,0.5103372095051697
heavy,-0.21407241033967087,-0.10252131779928607,0.1115510925403848
cooling,-0.035590093127421646,-0.08492028654971195,-0.04933019342229031
warm,0.47832441496797556,0.4783244149679753,-2.7755575615628914e-16


==> figures/score_by_model.csv <==
,WordPiece,DirSem,BERT,MinedPrompt,HumanPrompt,Random
single-word,0.36278363936028934,0.46929497462724834,0.39169553724523254,0.5431738482145667,0.4047958658128661,0.2401377128173164
contextual,0.33558185273977714,0.0,0.33750679141679696,0.5546475154548238,0.3654306583679555,0.25363474273267145

